The VLBA CANDELS GOODS-North Survey. II -- Wide-field source catalogue comparison between the VLBA, EVN, e-MERLIN and VLA

Deep radio surveys of extragalactic legacy fields trace a large range of spatial and brightness temperature sensitivity scales, and therefore have differing biases to radio-emitting physical components within galaxies. This is particularly true of radio surveys performed at less than 1 arcsec angular resolutions, and so robust comparisons are necessary to better understand the biases present in each survey. We present a multi-resolution and multi-wavelength analysis of the sources detected in a new Very Long Baseline Array (VLBA) survey of the CANDELS GOODS-North field. For the 24 VLBA-selected sources described in Paper I, we augment the VLBA data with EVN data, ~0.1-1 arcsecond angular resolution data provided by VLA and e-MERLIN. This sample includes new AGN detected in this field, thanks to a new source extraction technique that adopts priors from ancillary multi-wavelength data. The high brightness temperatures of these sources (Tb > 10^6 K) confirm AGN cores, that would often be missed or ambiguous in lower-resolution radio data of the same sources. Furthermore, only 15 sources are identified as 'radiative' AGN based on available X-ray and infrared constraints. By combining VLA and VLBA measurements, we find evidence that the majority of the extended radio emission is also AGN dominated, with only 3 sources with evidence for extended potentially star-formation dominated radio emission. We demonstrate the importance of wide-field multi-resolution (arcsecond-milliarcsecond) coverage of the faint radio source population, for a complete picture of the multi-scale processes within these galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
